Deep W-Networks: Solving Multi-Objective Optimisation Problems With Deep Reinforcement Learning

In this paper, we build on advances introduced by the Deep Q-Networks (DQN) approach to extend the multi-objective tabular Reinforcement Learning (RL) algorithm W-learning to large state spaces. W-learning algorithm can naturally solve the competition between multiple single policies in multi-objective environments. However, the tabular version does not scale well to environments with large state spaces. To address this issue, we replace underlying Q-tables with DQN, and propose an addition of W-Networks, as a replacement for tabular weights (W) representations. We evaluate the resulting Deep W-Networks (DWN) approach in two widely-accepted multi-objective RL benchmarks: deep sea treasure and multi-objective mountain car. We show that DWN solves the competition between multiple policies while outperforming the baseline in the form of a DQN solution. Additionally, we demonstrate that the proposed algorithm can find the Pareto front in both tested environments.

==> csv_data/mountain_car_episode_results_rewards.csv <==
i,DWL_time_rwd,time_policy_rwd,DWL_frwd_rwd,frwd_policy_rwd,DWL_back_rwd,back_policy_rwd
0,-2002.0,-2002.0,-753.9,-424.6,-559.7,-425.7
1,-1869.0,-2002.0,-759.3,-153.6,-443.4,-162.3
2,-1902.8,-2002.0,-809.6,-68.1,-473.3,-67.4
3,-1097.9,-2002.0,-586.4,-71.3,-208.2,-63.8
4,-756.4,-2002.0,-211.8,-68.8,-212.5,-65.3
5,-399.2,-2002.0,-149.9,-65.5,-88.6,-70.3
6,-1406.1,-2002.0,-365.2,-63.7,-542.9,-62.4
7,-974.4,-2002.0,-429.6,-65.5,-298.7,-66.7
8,-384.7,-2002.0,-220.5,-61.5,-76.8,-66.8
9,-583.7,-2002.0,-317.5,-67.7,-109.8,-70.0
10,-340.1,-1953.6,-214.1,-67.3,-24.7,-66.0
11,-312.2,-594.6,-165.7,-66.2,-36.4,-67.3
12,-281.4,-472.0,-95.0,-62.8,-64.6,-64.9
13,-259.9,-280.7,-82.1,-60.8,-55.5,-64.1
14,-202.5,-190.2,-72.8,-63.6,-29.1,-66.9
15,-198.3,-226.9,-68.3,-67.9,-19.5,-68.3
16,-148.6,-69.3,-59.8,-66.4,-10.3,-70.3
17,-85.8,-91.5,-59.8,-67.0,19.7,-64.6
18,-78.4,-131.7,-61.2,-66.4,25.7,-64.3
19,-76.2,-122.6,-55.5,-66.7,28.1,-67.3
20,-85.6,-152.8,-66.8,-67.0,26.7,-70.4
21,-229.6,-105.6,-71.8,-66.5,-57.4,-67.2
22,-164.0,-110.4,-74.0,-68.9,-10.3,-68.9
23,-128.8,-77.3,-65.8,-63.0,13.8,-66.0
24,-122.8,-91.1,-59.3,-65.4,17.1,-67.0
25,-148.2,-96.1,-70.2,-67.2,5.9,-64.9
26,-125.3,-97.9,-71.6,-66.3,7.1,-62.9
27,-114.4,-87.3,-72.8,-62.8,7.7,-66.0
28,-98.1,-113.7,-65.9,-65.1,11.9,-69.3
29,-91.2,-110.3,-64.6,-65.7,9.7,-66.9
30,-94.2,-106.0,-70.0,-70.5,12.2,-64.0
31,-105.1,-360.4,-68.7,-69.6,5.2,-64.7
32,-101.0,-230.3,-66.4,-63.7,4.3,-70.7
33,-79.7,-73.3,-62.1,-71.3,15.9,-67.2
34,-80.3,-39.4,-70.0,-67.3,18.5,-70.5
35,-103.5,-55.6,-72.7,-67.9,3.6,-66.2
36,-128.2,-57.0,-81.7,-69.0,-6.9,-66.0
37,-144.7,-69.5,-87.0,-70.7,-21.8,-68.4
38,-133.0,-75.4,-77.8,-64.3,-22.9,-66.8
39,-208.4,-59.7,-79.6,-65.9,-82.3,-66.6
40,-304.8,-41.3,-93.0,-65.7,-159.6,-69.0
41,-144.6,-32.2,-72.3,-64.6,-38.3,-66.0
42,-71.8,-27.9,-65.1,-64.1,17.4,-64.9
43,-62.0,-28.8,-66.4,-68.6,27.1,-67.1
44,-72.3,-27.4,-63.3,-66.8,17.6,-64.6
45,-67.5,-28.9,-64.3,-68.5,19.6,-65.6
46,-88.0,-453.9,-65.9,-69.6,5.9,-66.3
47,-147.7,-83.9,-84.6,-67.6,-24.3,-64.7
48,-133.5,-176.4,-78.4,-64.2,-14.4,-64.2
49,-110.2,-103.6,-67.9,-72.0,1.5,-69.2
50,-88.7,-26.9,-68.5,-71.0,16.6,-67.4
51,-84.7,-72.7,-67.8,-67.0,16.7,-68.5
52,-129.2,-59.8,-64.8,-62.8,10.3,-67.0
53,-119.2,-89.5,-79.2,-64.8,6.4,-65.0
54,-82.3,-54.0,-67.1,-66.6,18.1,-68.5
55,-69.6,-55.4,-59.0,-66.2,15.0,-65.9
56,-75.1,-40.8,-53.5,-68.4,10.4,-65.3
57,-77.8,-38.9,-58.8,-63.4,13.0,-64.1
58,-76.1,-38.8,-56.6,-63.9,10.0,-67.9
59,-91.1,-43.3,-62.5,-66.9,4.8,-66.1
60,-102.3,-51.9,-69.3,-67.3,-4.7,-68.8
61,-137.7,-62.8,-78.6,-65.3,-31.2,-64.8
62,-131.0,-112.3,-75.0,-62.4,-28.1,-66.7
63,-124.4,-184.3,-74.4,-62.8,-18.9,-70.5
64,-76.6,-42.3,-64.7,-68.1,13.7,-69.4
65,-82.0,-49.6,-65.7,-63.7,13.6,-62.4
66,-76.9,-42.4,-67.1,-68.6,19.3,-65.4
67,-59.7,-43.2,-66.4,-65.6,26.6,-66.7
68,-75.3,-40.5,-72.0,-68.7,19.9,-65.4
69,-51.8,-38.4,-62.2,-64.0,29.6,-66.4
70,-66.1,-38.8,-64.3,-66.0,20.3,-63.9
71,-69.8,-56.2,-66.2,-62.5,19.1,-64.6
72,-67.7,-70.4,-63.9,-69.1,23.4,-67.7
73,-60.6,-70.5,-59.9,-64.9,24.3,-64.5
74,-64.7,-47.1,-66.7,-69.3,29.3,-65.2
75,-51.0,-113.6,-64.2,-69.9,31.7,-68.5
76,-62.7,-55.4,-64.8,-60.0,24.9,-69.3
77,-61.6,-51.2,-62.6,-63.7,25.7,-68.5
78,-50.4,-18.1,-65.1,-68.2,31.5,-67.1
79,-51.2,-10.6,-60.6,-68.9,30.2,-60.1
80,-50.9,-21.1,-61.7,-65.9,29.5,-66.9
81,-51.7,-12.9,-64.8,-69.7,32.4,-66.3
82,-54.2,-25.9,-64.1,-66.3,28.3,-68.2
83,-54.3,-90.9,-63.2,-72.5,30.9,-65.1
84,-70.8,-124.2,-60.3,-68.2,12.5,-69.3
85,-50.6,-38.1,-60.6,-67.8,29.8,-69.9
86,-50.1,-44.7,-62.1,-70.9,31.9,-69.0
87,-50.5,-44.7,-62.8,-69.7,31.5,-64.7
88,-51.8,-126.2,-64.0,-71.4,31.2,-62.3
89,-52.1,-240.2,-60.6,-64.7,31.2,-66.6
90,-51.7,-46.0,-62.6,-69.3,30.2,-69.3
91,-50.4,-42.0,-63.1,-68.0,30.4,-64.4
92,-49.4,-40.1,-63.9,-64.5,30.1,-67.2
93,-51.1,-39.1,-60.5,-69.8,28.8,-66.9
94,-52.2,-40.5,-65.8,-64.6,29.8,-68.6
95,-48.8,-70.7,-62.3,-68.6,30.5,-64.3
96,-52.2,-42.3,-65.3,-63.4,29.9,-65.8
97,-51.7,-383.5,-65.2,-70.9,27.6,-66.6
98,-50.2,-60.5,-64.8,-66.0,31.9,-65.4
99,-53.2,-31.4,-64.8,-64.2,30.5,-69.1
100,-52.4,-16.5,-63.9,-69.0,30.1,-69.4
101,-52.1,-44.9,-65.5,-66.7,29.6,-61.9
102,-49.1,-17.7,-64.2,-67.4,29.7,-64.5
103,-50.9,-14.4,-63.8,-67.5,27.0,-65.3
104,-50.9,-27.0,-67.9,-65.7,30.2,-65.0
105,-52.6,-41.5,-67.4,-67.6,28.9,-66.2
106,-51.2,-58.0,-67.8,-70.2,31.5,-64.7
107,-48.6,-234.2,-65.5,-71.5,31.7,-68.7
108,-49.1,-63.6,-64.5,-68.8,29.9,-63.5
109,-50.2,-45.6,-63.3,-71.0,29.0,-69.7
110,-51.1,-49.5,-68.8,-64.6,30.8,-69.2
111,-48.9,-47.6,-65.6,-61.9,30.0,-70.7
112,-50.2,-47.7,-66.2,-65.9,30.3,-71.0
113,-50.1,-43.9,-64.7,-67.9,28.8,-63.5
114,-48.5,-47.1,-65.3,-64.7,31.0,-61.7
115,-48.5,-49.1,-63.9,-68.0,30.4,-67.1
116,-50.3,-28.1,-63.7,-69.0,30.0,-66.1
117,-48.7,-48.7,-66.5,-66.8,31.9,-66.3
118,-48.6,-67.8,-65.5,-65.3,30.9,-60.7
119,-48.3,-53.4,-66.1,-65.2,34.0,-66.5
120,-49.9,-44.4,-65.0,-67.4,31.5,-68.7
121,-49.7,-45.4,-68.0,-59.3,35.4,-72.1
122,-47.3,-33.8,-67.5,-67.8,33.6,-61.8
123,-47.9,-58.7,-66.1,-69.8,31.5,-64.2
124,-48.2,-64.1,-65.1,-70.5,31.2,-66.7
125,-49.4,-67.5,-66.6,-65.9,31.6,-65.3
126,-49.3,-54.4,-66.0,-64.8,33.0,-65.3
127,-49.0,-52.0,-66.0,-65.3,31.3,-66.9
128,-48.3,-53.8,-67.6,-69.1,32.9,-68.6
129,-49.4,-53.2,-68.9,-66.5,32.1,-64.2
130,-47.7,-55.9,-67.4,-61.8,33.6,-64.6
131,-50.9,-71.9,-67.2,-71.3,29.3,-66.0
132,-51.6,-36.0,-68.9,-60.3,32.4,-70.0
133,-50.0,-19.8,-67.9,-64.4,31.2,-62.6
134,-50.9,-20.4,-68.2,-66.9,33.1,-64.9
135,-50.3,-19.0,-68.1,-63.7,31.2,-66.9
136,-52.2,-35.8,-69.9,-69.0,31.0,-68.9
137,-50.1,-27.7,-67.2,-65.5,30.9,-61.9
138,-51.1,-25.9,-67.7,-68.2,29.9,-67.6
139,-50.9,-34.6,-66.4,-69.2,29.4,-67.3
140,-50.9,-34.8,-69.2,-65.2,31.0,-63.3
141,-50.9,-33.8,-66.7,-61.6,30.2,-65.3
142,-52.6,-51.0,-68.4,-63.2,29.4,-69.7
143,-51.6,-39.4,-67.2,-67.2,31.3,-69.0
144,-50.8,-73.0,-69.9,-68.5,32.2,-70.0
145,-49.7,-76.1,-68.8,-69.6,33.5,-66.9
146,-49.5,-83.2,-65.9,-66.9,30.3,-67.1
147,-52.2,-109.5,-70.4,-64.9,32.8,-67.4
148,-50.4,-111.5,-70.0,-66.6,32.5,-66.4
149,-49.6,-228.0,-69.0,-66.2,34.2,-67.8
150,-48.8,-1833.5,-66.0,-70.8,31.7,-66.9
151,-49.8,-1479.9,-67.6,-67.5,30.3,-68.2
152,-47.6,-538.7,-68.9,-69.5,34.5,-70.4
153,-50.7,-54.5,-68.8,-66.2,31.4,-65.9
154,-50.0,-52.8,-68.5,-64.4,32.8,-66.7
155,-48.6,-72.4,-67.2,-70.9,30.9,-65.7
156,-49.8,-100.3,-67.5,-67.6,32.3,-63.2
157,-48.9,-109.1,-67.5,-66.1,34.2,-65.1
158,-49.1,-59.1,-66.9,-69.6,32.4,-65.5
159,-47.6,-1023.1,-65.1,-62.0,34.0,-66.5
160,-49.8,-1402.1,-67.0,-68.4,34.3,-64.3
161,-50.5,-308.6,-68.9,-67.3,33.8,-65.2
162,-49.8,-100.4,-65.7,-63.3,32.7,-67.2
163,-49.8,-45.8,-68.1,-67.3,34.6,-65.6
164,-51.4,-44.6,-67.6,-68.9,31.2,-69.3
165,-50.6,-43.8,-66.5,-66.2,29.8,-67.7
166,-50.3,-46.3,-65.6,-65.8,30.0,-65.5
167,-50.9,-74.5,-67.6,-67.6,28.8,-69.8
168,-49.2,-44.9,-64.7,-65.5,29.1,-67.1
169,-50.1,-56.7,-66.9,-64.2,30.2,-65.9
170,-49.0,-55.2,-69.5,-67.9,32.1,-68.5
171,-48.3,-52.2,-66.0,-63.1,31.1,-66.8
172,-49.0,-45.1,-63.2,-62.7,30.5,-65.3
173,-47.8,-41.3,-66.4,-67.3,31.6,-63.7
174,-46.9,-112.2,-63.3,-64.6,29.4,-68.9
175,-48.4,-41.4,-63.4,-66.1,28.2,-47.8
176,-47.2,-40.0,-65.1,-65.9,31.0,-17.2
177,-46.8,-42.5,-63.9,-67.2,31.4,-12.2
178,-49.0,-44.5,-68.1,-65.9,32.2,25.4
179,-48.4,-76.6,-63.5,-64.9,28.6,-29.0
180,-47.0,-79.0,-65.0,-70.0,29.8,-64.5
181,-46.1,-74.6,-63.7,-67.5,30.3,-67.2
182,-46.8,-59.7,-63.5,-64.6,30.0,-63.1
183,-48.6,-68.5,-64.2,-66.4,28.7,-68.6
184,-45.5,-69.8,-66.1,-67.2,33.5,-66.8
185,-45.7,-45.5,-65.0,-69.4,32.1,-64.3
186,-47.1,-51.3,-66.5,-65.1,31.8,-70.1
187,-51.3,-63.9,-68.7,-69.7,31.5,-67.1
188,-49.5,-64.5,-67.5,-66.8,30.6,-66.3
189,-47.2,-63.4,-63.9,-62.7,29.4,-63.1
190,-46.5,-42.1,-66.8,-71.4,31.6,-67.1
191,-48.5,-41.0,-68.9,-69.3,31.9,-65.5
192,-48.1,-49.8,-66.3,-67.8,30.5,-67.3
193,-47.8,-47.5,-66.1,-68.3,31.1,-67.2
194,-47.4,-62.9,-67.5,-69.9,31.9,-66.6
195,-47.2,-60.3,-64.8,-66.8,30.6,-71.6
196,-48.3,-43.5,-66.9,-67.8,31.6,-68.9
197,-48.6,-47.4,-65.2,-69.9,29.5,-68.9
198,-49.6,-45.4,-66.6,-64.5,29.7,-65.2
199,-46.2,-57.0,-66.2,-69.4,34.1,-64.9
200,-48.9,-61.9,-66.9,-65.2,31.0,-67.2
201,-49.2,-44.7,-65.6,-66.5,30.5,-67.7
202,-45.4,-39.4,-66.2,-64.4,31.5,-69.4
203,-45.8,-19.0,-66.6,-66.3,31.8,-69.2
204,-45.1,-26.5,-68.5,-67.9,34.7,-68.5
205,-46.4,-31.0,-66.9,-67.4,31.3,-67.6
206,-46.9,-59.7,-67.7,-64.6,31.0,-64.4
207,-47.7,-37.8,-67.3,-67.3,32.5,-69.2
208,-47.7,-37.9,-67.7,-67.1,32.3,-67.0
209,-45.9,-49.6,-65.8,-65.0,31.9,-62.8
210,-46.8,-82.1,-66.6,-68.1,31.4,-70.2
211,-45.2,-68.9,-65.6,-61.3,34.4,-66.3
212,-46.0,-46.6,-66.9,-67.2,32.8,-65.1
213,-45.8,-61.0,-65.7,-68.1,31.3,-70.5
214,-46.4,-44.2,-68.8,-64.3,32.1,-68.3
215,-49.2,-37.7,-68.7,-64.2,32.0,-67.7
216,-46.6,-36.9,-68.0,-68.8,33.9,-66.3
217,-46.9,-38.7,-66.9,-72.6,32.9,-69.3
218,-47.8,-37.2,-65.5,-65.6,30.1,-64.8
219,-46.8,-44.5,-67.3,-65.1,33.8,-66.3
220,-46.6,-38.7,-67.2,-68.9,35.5,-67.0
221,-46.4,-53.6,-66.3,-67.3,32.4,-66.1
222,-46.4,-38.4,-65.6,-64.8,32.7,-68.2
223,-46.5,-37.1,-66.5,-66.1,32.6,-64.5
224,-47.7,-431.6,-67.0,-73.6,31.7,-64.9
225,-47.8,-327.1,-66.6,-66.6,31.5,-67.8
226,-47.6,-38.8,-67.1,-65.4,30.0,-66.0
227,-48.8,-46.1,-65.7,-62.4,30.3,-64.0
228,-48.2,-39.0,-69.3,-65.0,34.6,-65.9
229,-48.9,-39.7,-68.8,-69.4,33.5,-65.7
230,-48.3,-40.4,-66.8,-66.9,31.5,-67.8
231,-48.5,-44.3,-66.7,-64.2,30.9,-63.5
232,-48.6,-47.3,-67.7,-65.4,31.8,-64.3
233,-51.0,-52.1,-69.4,-60.9,30.9,-64.1
234,-50.1,-48.2,-67.6,-66.4,29.5,-66.1
235,-50.2,-49.4,-66.4,-69.1,29.6,-67.8
236,-49.8,-55.6,-68.0,-66.0,30.6,-69.7
237,-49.7,-445.4,-67.7,-67.4,30.8,-69.3
238,-49.7,-481.1,-67.0,-63.9,30.9,-63.7
239,-50.5,-1241.0,-67.8,-67.8,28.0,-63.7
240,-50.9,-1066.5,-69.7,-65.9,30.8,-63.4
241,-49.7,-48.8,-69.3,-63.5,30.8,-66.2
242,-50.8,-55.1,-68.9,-67.5,30.7,-68.8
243,-50.0,-43.4,-66.8,-63.8,29.5,-69.1
244,-52.6,-78.4,-66.9,-65.3,27.9,-70.8
245,-51.1,-677.7,-68.1,-68.0,29.4,-61.0
246,-50.7,-1691.9,-68.5,-69.5,29.2,-70.1
247,-51.0,-968.3,-66.8,-67.5,29.2,-68.0
248,-50.8,-131.1,-65.9,-64.4,28.7,-64.2
249,-53.3,-125.4,-68.1,-70.1,29.3,-71.2


==> csv_data/mountain_car_episode_results_steps.csv <==
i,DWL,time_policy,backward_policy,forward_policy,pareto
0,2002.0,2002.0,2002.0,2002.0,110
1,1889.2,2002.0,2002.0,2002.0,110
2,1923.0,2002.0,2002.0,2002.0,110
3,1178.7,2002.0,2002.0,2002.0,110
4,857.4,2002.0,2002.0,2002.0,110
5,500.2,2002.0,2002.0,2002.0,110
6,1466.7,2002.0,2002.0,2002.0,110
7,1045.1,2002.0,2002.0,2002.0,110
8,485.7,2002.0,2002.0,2002.0,110
9,684.7,2002.0,2002.0,2002.0,110
10,441.1,1963.7,2002.0,2002.0,110
11,413.2,695.6,2002.0,2002.0,110
12,382.4,573.0,2002.0,2002.0,110
13,360.9,381.7,2002.0,2002.0,110
14,303.5,291.2,2002.0,2002.0,110
15,299.3,327.9,2002.0,2002.0,110
16,249.6,170.3,2002.0,2002.0,110
17,186.8,192.5,2002.0,2002.0,110
18,179.4,232.7,2002.0,2002.0,110
19,177.2,223.6,2002.0,2002.0,110
20,186.6,253.8,2002.0,2002.0,110
21,330.6,206.6,2002.0,2002.0,110
22,265.0,211.4,2002.0,2002.0,110
23,229.8,178.3,2002.0,2002.0,110
24,223.8,192.1,2002.0,2002.0,110
25,249.2,197.1,2002.0,2002.0,110
26,226.3,198.9,2002.0,2002.0,110
27,215.4,188.3,2002.0,2002.0,110
28,199.1,214.7,2002.0,2002.0,110
29,192.2,211.3,2002.0,2002.0,110
30,195.2,207.0,2002.0,2002.0,110
31,206.1,461.4,2002.0,2002.0,110
32,202.0,331.3,2002.0,2002.0,110
33,180.7,174.3,2002.0,2002.0,110
34,181.3,140.4,2002.0,2002.0,110
35,204.5,156.6,2002.0,2002.0,110
36,229.2,158.0,2002.0,2002.0,110
37,245.7,170.5,2002.0,2002.0,110
38,234.0,176.4,2002.0,2002.0,110
39,309.4,160.7,2002.0,2002.0,110
40,405.8,142.3,2002.0,2002.0,110
41,245.6,133.2,2002.0,2002.0,110
42,172.8,128.9,2002.0,2002.0,110
43,163.0,129.8,2002.0,2002.0,110
44,173.3,128.4,2002.0,2002.0,110
45,168.5,129.9,2002.0,2002.0,110
46,189.0,544.8,2002.0,2002.0,110
47,248.7,184.9,2002.0,2002.0,110
48,234.5,277.4,2002.0,2002.0,110
49,211.2,204.6,2002.0,2002.0,110
50,189.7,127.9,2002.0,2002.0,110
51,185.7,173.7,2002.0,2002.0,110
52,230.2,160.8,2002.0,2002.0,110
53,220.2,190.5,2002.0,2002.0,110
54,183.3,155.0,2002.0,2002.0,110
55,170.6,156.4,2002.0,2002.0,110
56,176.1,141.8,2002.0,2002.0,110
57,178.8,139.9,2002.0,2002.0,110
58,177.1,139.8,2002.0,2002.0,110
59,192.1,144.3,2002.0,2002.0,110
60,203.3,152.9,2002.0,2002.0,110
61,238.7,163.8,2002.0,2002.0,110
62,232.0,213.3,2002.0,2002.0,110
63,225.4,285.3,2002.0,2002.0,110
64,177.6,143.3,2002.0,2002.0,110
65,183.0,150.6,2002.0,2002.0,110
66,177.9,143.4,2002.0,2002.0,110
67,160.7,144.2,2002.0,2002.0,110
68,176.3,141.5,2002.0,2002.0,110
69,152.8,139.4,2002.0,2002.0,110
70,167.1,139.8,2002.0,2002.0,110
71,170.8,157.2,2002.0,2002.0,110
72,168.7,171.4,2002.0,2002.0,110
73,161.6,171.5,2002.0,2002.0,110
74,165.7,148.1,2002.0,2002.0,110
75,152.0,214.6,2002.0,2002.0,110
76,163.7,156.4,2002.0,2002.0,110
77,162.6,152.2,2002.0,2002.0,110
78,151.4,119.1,2002.0,2002.0,110
79,152.2,111.6,2002.0,2002.0,110
80,151.9,122.1,2002.0,2002.0,110
81,152.7,113.9,2002.0,2002.0,110
82,155.2,126.9,2002.0,2002.0,110
83,155.3,191.9,2002.0,2002.0,110
84,171.8,225.2,2002.0,2002.0,110
85,151.6,139.1,2002.0,2002.0,110
86,151.1,145.7,2002.0,2002.0,110
87,151.5,145.7,2002.0,2002.0,110
88,152.8,227.2,2002.0,2002.0,110
89,153.1,341.2,2002.0,2002.0,110
90,152.7,147.0,2002.0,2002.0,110
91,151.4,143.0,2002.0,2002.0,110
92,150.4,141.1,2002.0,2002.0,110
93,152.1,140.1,2002.0,2002.0,110
94,153.2,141.5,2002.0,2002.0,110
95,149.8,171.7,2002.0,2002.0,110
96,153.2,143.3,2002.0,2002.0,110
97,152.7,474.4,2002.0,2002.0,110
98,151.2,161.5,2002.0,2002.0,110
99,154.2,132.4,2002.0,2002.0,110
100,153.4,117.5,2002.0,2002.0,110
101,153.1,145.9,2002.0,2002.0,110
102,150.1,118.7,2002.0,2002.0,110
103,151.9,115.4,2002.0,2002.0,110
104,151.9,128.0,2002.0,2002.0,110
105,153.6,142.5,2002.0,2002.0,110
106,152.2,159.0,2002.0,2002.0,110
107,149.6,335.2,2002.0,2002.0,110
108,150.1,164.6,2002.0,2002.0,110
109,151.2,146.6,2002.0,2002.0,110
110,152.1,150.5,2002.0,2002.0,110
111,149.9,148.6,2002.0,2002.0,110
112,151.2,148.7,2002.0,2002.0,110
113,151.1,144.9,2002.0,2002.0,110
114,149.5,148.1,2002.0,2002.0,110
115,149.5,150.1,2002.0,2002.0,110
116,151.3,129.1,2002.0,2002.0,110
117,149.7,149.7,2002.0,2002.0,110
118,149.6,168.8,2002.0,2002.0,110
119,149.3,154.4,2002.0,2002.0,110
120,150.9,145.4,2002.0,2002.0,110
121,150.7,146.4,2002.0,2002.0,110
122,148.3,134.8,2002.0,2002.0,110
123,148.9,159.7,2002.0,2002.0,110
124,149.2,165.1,2002.0,2002.0,110
125,150.4,168.5,2002.0,2002.0,110
126,150.3,155.4,2002.0,2002.0,110
127,150.0,153.0,2002.0,2002.0,110
128,149.3,154.8,2002.0,2002.0,110
129,150.4,154.2,2002.0,2002.0,110
130,148.7,156.9,2002.0,2002.0,110
131,151.9,172.9,2002.0,2002.0,110
132,152.6,137.0,2002.0,2002.0,110
133,151.0,120.8,2002.0,2002.0,110
134,151.9,121.4,2002.0,2002.0,110
135,151.3,120.0,2002.0,2002.0,110
136,153.2,136.8,2002.0,2002.0,110
137,151.1,128.7,2002.0,2002.0,110
138,152.1,126.9,2002.0,2002.0,110
139,151.9,135.6,2002.0,2002.0,110
140,151.9,135.8,2002.0,2002.0,110
141,151.9,134.8,2002.0,2002.0,110
142,153.6,152.0,2002.0,2002.0,110
143,152.6,140.4,2002.0,2002.0,110
144,151.8,174.0,2002.0,2002.0,110
145,150.7,177.1,2002.0,2002.0,110
146,150.5,184.2,2002.0,2002.0,110
147,153.2,210.5,2002.0,2002.0,110
148,151.4,212.5,2002.0,2002.0,110
149,150.6,329.0,2002.0,2002.0,110
150,149.8,1843.6,2002.0,2002.0,110
151,150.8,1520.3,2002.0,2002.0,110
152,148.6,639.7,2002.0,2002.0,110
153,151.7,155.5,2002.0,2002.0,110
154,151.0,153.8,2002.0,2002.0,110
155,149.6,173.4,2002.0,2002.0,110
156,150.8,201.3,2002.0,2002.0,110
157,149.9,210.1,2002.0,2002.0,110
158,150.1,160.1,2002.0,2002.0,110
159,148.6,1073.6,2002.0,2002.0,110
160,150.8,1442.5,2002.0,2002.0,110
161,151.5,399.5,2002.0,2002.0,110
162,150.8,201.4,2002.0,2002.0,110
163,150.8,146.8,2002.0,2002.0,110
164,152.4,145.6,2002.0,2002.0,110
165,151.6,144.8,2002.0,2002.0,110
166,151.3,147.3,2002.0,2002.0,110
167,151.9,175.5,2002.0,2002.0,110
168,150.2,145.9,2002.0,2002.0,110
169,151.1,157.7,2002.0,2002.0,110
170,150.0,156.2,2002.0,2002.0,110
171,149.3,153.2,2002.0,2002.0,110
172,150.0,146.1,2002.0,2002.0,110
173,148.8,142.3,2002.0,2002.0,110
174,147.9,213.2,2002.0,2002.0,110
175,149.4,142.4,1986.8,2002.0,110
176,148.2,141.0,1684.5,2002.0,110
177,147.8,143.5,1813.7,2002.0,110
178,150.0,145.5,1475.9,2002.0,110
179,149.4,177.6,1878.1,2002.0,110
180,148.0,180.0,2002.0,2002.0,110
181,147.1,175.6,2002.0,2002.0,110
182,147.8,160.7,2002.0,2002.0,110
183,149.6,169.5,2002.0,2002.0,110
184,146.5,170.8,2002.0,2002.0,110
185,146.7,146.5,2002.0,2002.0,110
186,148.1,152.3,2002.0,2002.0,110
187,152.3,164.9,2002.0,2002.0,110
188,150.5,165.5,2002.0,2002.0,110
189,148.2,164.4,2002.0,2002.0,110
190,147.5,143.1,2002.0,2002.0,110
191,149.5,142.0,2002.0,2002.0,110
192,149.1,150.8,2002.0,2002.0,110
193,148.8,148.5,2002.0,2002.0,110
194,148.4,163.9,2002.0,2002.0,110
195,148.2,161.3,2002.0,2002.0,110
196,149.3,144.5,2002.0,2002.0,110
197,149.6,148.4,2002.0,2002.0,110
198,150.6,146.4,2002.0,2002.0,110
199,147.2,158.0,2002.0,2002.0,110
200,149.9,162.9,2002.0,2002.0,110
201,150.2,145.7,2002.0,2002.0,110
202,146.4,140.4,2002.0,2002.0,110
203,146.8,120.0,2002.0,2002.0,110
204,146.1,127.5,2002.0,2002.0,110
205,147.4,132.0,2002.0,2002.0,110
206,147.9,160.7,2002.0,2002.0,110
207,148.7,138.8,2002.0,2002.0,110
208,148.7,138.9,2002.0,2002.0,110
209,146.9,150.6,2002.0,2002.0,110
210,147.8,183.1,2002.0,2002.0,110
211,146.2,169.9,2002.0,2002.0,110
212,147.0,147.6,2002.0,2002.0,110
213,146.8,162.0,2002.0,2002.0,110
214,147.4,145.2,2002.0,2002.0,110
215,150.2,138.7,2002.0,2002.0,110
216,147.6,137.9,2002.0,2002.0,110
217,147.9,139.7,2002.0,2002.0,110
218,148.8,138.2,2002.0,2002.0,110
219,147.8,145.5,2002.0,2002.0,110
220,147.6,139.7,2002.0,2002.0,110
221,147.4,154.6,2002.0,2002.0,110
222,147.4,139.4,2002.0,2002.0,110
223,147.5,138.1,2002.0,2002.0,110
224,148.7,512.4,2002.0,2002.0,110
225,148.8,418.0,2002.0,2002.0,110
226,148.6,139.8,2002.0,2002.0,110
227,149.8,147.1,2002.0,2002.0,110
228,149.2,140.0,2002.0,2002.0,110
229,149.9,140.7,2002.0,2002.0,110
230,149.3,141.4,2002.0,2002.0,110
231,149.5,145.3,2002.0,2002.0,110
232,149.6,148.3,2002.0,2002.0,110
233,152.0,153.1,2002.0,2002.0,110
234,151.1,149.2,2002.0,2002.0,110
235,151.2,150.4,2002.0,2002.0,110
236,150.8,156.6,2002.0,2002.0,110
237,150.7,526.2,2002.0,2002.0,110
238,150.7,561.9,2002.0,2002.0,110
239,151.5,1281.4,2002.0,2002.0,110
240,151.9,1127.1,2002.0,2002.0,110
241,150.7,149.8,2002.0,2002.0,110
242,151.8,156.1,2002.0,2002.0,110
243,151.0,144.4,2002.0,2002.0,110
244,153.6,179.4,2002.0,2002.0,110
245,152.1,748.4,2002.0,2002.0,110
246,151.7,1712.1,2002.0,2002.0,110
247,152.0,1049.1,2002.0,2002.0,110
248,151.8,232.1,2002.0,2002.0,110
249,154.3,226.4,2002.0,2002.0,110


==> csv_data/mountain_car_num_steps.csv <==
i,episodes,DQN_basic,DQN_enhanced,DWL,pareto
0,1,1949.8,1721.6,2002.0,110
1,2,1219.9,1506.4,1889.2,110
2,3,526.8,1738.4,1923.0,110
3,4,787.4,1810.4,1178.7,110
4,5,519.2,1787.0,857.4,110
5,6,1035.2,1921.1,500.2,110
6,7,264.0,1606.3,1466.7,110
7,8,227.9,720.6,1045.1,110
8,9,202.6,623.0,485.7,110
9,10,722.3,338.6,684.7,110
10,11,927.7,395.2,441.1,110
11,12,425.0,148.9,413.2,110
12,13,282.9,117.7,382.4,110
13,14,191.5,120.0,360.9,110
14,15,182.7,126.3,303.5,110
15,16,165.7,168.9,299.3,110
16,17,196.4,118.4,249.6,110
17,18,328.1,161.4,186.8,110
18,19,332.2,186.4,179.4,110
19,20,208.5,169.7,177.2,110
20,21,167.5,192.3,186.6,110
21,22,165.1,199.7,330.6,110
22,23,160.3,342.2,265.0,110
23,24,167.9,166.0,229.8,110
24,25,208.6,189.4,223.8,110
25,26,176.6,256.3,249.2,110
26,27,189.7,262.8,226.3,110
27,28,164.4,428.4,215.4,110
28,29,161.1,336.8,199.1,110
29,30,170.3,399.6,192.2,110
30,31,211.0,665.3,195.2,110
31,32,326.5,174.9,206.1,110
32,33,235.5,149.8,202.0,110
33,34,187.2,962.8,180.7,110
34,35,230.4,206.3,181.3,110
35,36,161.6,266.1,204.5,110
36,37,191.9,676.5,229.2,110
37,38,157.0,249.9,245.7,110
38,39,153.6,826.1,234.0,110
39,40,160.2,542.9,309.4,110
40,41,153.6,940.3,405.8,110
41,42,131.3,176.8,245.6,110
42,43,142.7,1177.7,172.8,110
43,44,157.2,1237.3,163.0,110
44,45,156.6,1147.5,173.3,110
45,46,153.2,1411.5,168.5,110
46,47,150.5,166.4,189.0,110
47,48,152.8,144.7,248.7,110
48,49,152.4,146.8,234.5,110
49,50,144.9,145.7,211.2,110
50,51,152.4,145.7,189.7,110
51,52,151.9,149.9,185.7,110
52,53,147.9,144.1,230.2,110
53,54,150.8,147.5,220.2,110
54,55,145.0,147.4,183.3,110
55,56,153.3,148.6,170.6,110
56,57,163.0,150.8,176.1,110
57,58,158.8,165.1,178.8,110
58,59,161.4,191.8,177.1,110
59,60,156.2,172.9,192.1,110
60,61,147.2,230.3,203.3,110
61,62,145.1,179.0,238.7,110
62,63,155.4,179.9,232.0,110
63,64,155.1,159.3,225.4,110
64,65,151.5,155.0,177.6,110
65,66,151.8,168.8,183.0,110
66,67,150.8,187.9,177.9,110
67,68,155.1,256.2,160.7,110
68,69,167.3,498.7,176.3,110
69,70,162.9,1847.7,152.8,110
70,71,150.7,2002.0,167.1,110
71,72,149.5,2002.0,170.8,110
72,73,146.6,2001.6,168.7,110
73,74,145.6,1962.3,161.6,110
74,75,143.8,2002.0,165.7,110
75,76,145.3,1510.6,152.0,110
76,77,139.4,2002.0,163.7,110
77,78,147.7,2002.0,162.6,110
78,79,146.6,2002.0,151.4,110
79,80,146.7,2002.0,152.2,110
80,81,148.4,1049.8,151.9,110
81,82,146.5,270.0,152.7,110
82,83,146.3,171.6,155.2,110
83,84,139.9,1173.9,155.3,110
84,85,139.7,639.3,171.8,110
85,86,149.5,269.0,151.6,110
86,87,145.4,205.3,151.1,110
87,88,148.7,198.8,151.5,110
88,89,148.1,198.1,152.8,110
89,90,149.6,239.9,153.1,110
90,91,147.7,239.5,152.7,110
91,92,136.7,649.1,151.4,110
92,93,150.1,318.2,150.4,110
93,94,148.4,412.8,152.1,110
94,95,150.1,631.5,153.2,110
95,96,148.5,926.6,149.8,110
96,97,148.6,2002.0,153.2,110
97,98,150.3,2002.0,152.7,110
98,99,151.3,1581.8,151.2,110
99,100,147.8,371.2,154.2,110
100,101,148.3,383.4,153.4,110
101,102,148.0,146.6,153.1,110
102,103,148.9,139.1,150.1,110
103,104,148.0,140.8,151.9,110
104,105,146.0,140.3,151.9,110
105,106,146.5,137.0,153.6,110
106,107,144.6,230.1,152.2,110
107,108,144.4,305.8,149.6,110
108,109,145.1,194.8,150.1,110
109,110,175.1,182.0,151.2,110
110,111,157.5,177.0,152.1,110
111,112,162.3,180.6,149.9,110
112,113,165.3,257.1,151.2,110
113,114,155.1,279.1,151.1,110
114,115,152.3,254.4,149.5,110
115,116,150.4,225.1,149.5,110
116,117,146.8,238.3,151.3,110
117,118,119.1,319.8,149.7,110
118,119,151.2,330.2,149.6,110
119,120,153.8,336.7,149.3,110
120,121,134.7,284.1,150.9,110
121,122,127.4,416.4,150.7,110
122,123,154.7,481.1,148.3,110
123,124,154.5,559.1,148.9,110
124,125,152.9,345.1,149.2,110
125,126,155.3,494.3,150.4,110
126,127,154.6,529.1,150.3,110
127,128,154.5,399.5,150.0,110
128,129,151.7,549.7,149.3,110
129,130,151.4,478.3,150.4,110
130,131,145.6,396.0,148.7,110
131,132,147.4,699.0,151.9,110
132,133,146.8,531.3,152.6,110
133,134,133.0,424.6,151.0,110
134,135,121.5,365.1,151.9,110
135,136,116.2,551.7,151.3,110
136,137,139.1,518.5,153.2,110
137,138,151.8,446.8,151.1,110
138,139,136.9,763.0,152.1,110
139,140,115.5,486.3,151.9,110
140,141,121.8,323.2,151.9,110
141,142,119.7,599.2,151.9,110
142,143,126.5,578.4,153.6,110
143,144,117.8,535.0,152.6,110
144,145,112.1,443.8,151.8,110
145,146,115.0,664.6,150.7,110
146,147,116.3,618.1,150.5,110
147,148,116.1,449.6,153.2,110
148,149,114.3,651.4,151.4,110
149,150,113.3,518.5,150.6,110
150,151,109.7,417.3,149.8,110
151,152,121.3,644.1,150.8,110
152,153,115.2,768.0,148.6,110
153,154,109.6,588.3,151.7,110
154,155,110.7,685.0,151.0,110
155,156,110.3,990.6,149.6,110
156,157,110.9,654.9,150.8,110
157,158,118.0,514.8,149.9,110
158,159,125.2,411.1,150.1,110
159,160,142.8,720.4,148.6,110
160,161,145.9,860.3,150.8,110
161,162,151.9,815.7,151.5,110
162,163,148.1,572.2,150.8,110
163,164,149.8,544.4,150.8,110
164,165,150.2,521.6,152.4,110
165,166,146.6,655.8,151.6,110
166,167,148.6,533.7,151.3,110
167,168,148.1,664.4,151.9,110
168,169,141.0,760.1,150.2,110
169,170,145.5,651.7,151.1,110
170,171,140.9,793.3,150.0,110
171,172,127.6,750.4,149.3,110
172,173,120.5,830.0,150.0,110
173,174,117.0,723.0,148.8,110
174,175,117.0,605.3,147.9,110
175,176,121.1,887.4,149.4,110
176,177,112.6,682.8,148.2,110
177,178,113.4,462.1,147.8,110
178,179,111.5,536.3,150.0,110
179,180,113.3,659.5,149.4,110
180,181,123.7,884.9,148.0,110
181,182,121.5,549.1,147.1,110
182,183,118.7,677.9,147.8,110
183,184,131.6,679.1,149.6,110
184,185,135.8,657.4,146.5,110
185,186,112.3,856.7,146.7,110
186,187,123.6,474.2,148.1,110
187,188,117.3,706.6,152.3,110
188,189,115.2,602.1,150.5,110
189,190,127.4,650.6,148.2,110
190,191,121.7,913.8,147.5,110
191,192,114.5,510.7,149.5,110
192,193,133.8,620.8,149.1,110
193,194,119.3,783.0,148.8,110
194,195,122.5,558.4,148.4,110
195,196,136.7,692.4,148.2,110
196,197,121.8,752.9,149.3,110
197,198,116.3,614.3,149.6,110
198,199,110.9,591.0,150.6,110
199,200,112.4,773.1,147.2,110
200,201,112.4,697.1,149.9,110
201,202,111.8,461.4,150.2,110
202,203,110.0,445.1,146.4,110
203,204,116.3,961.3,146.8,110
204,205,114.0,499.5,146.1,110
205,206,122.6,536.8,147.4,110
206,207,128.2,561.7,147.9,110
207,208,119.6,697.5,148.7,110
208,209,131.5,749.8,148.7,110
209,210,118.3,797.7,146.9,110
210,211,127.3,625.3,147.8,110
211,212,113.9,733.3,146.2,110
212,213,116.5,754.5,147.0,110
213,214,112.2,534.5,146.8,110
214,215,113.0,625.1,147.4,110
215,216,115.0,738.0,150.2,110
216,217,112.6,794.4,147.6,110
217,218,113.6,720.5,147.9,110
218,219,113.5,748.7,148.8,110
219,220,115.6,610.9,147.8,110
220,221,122.4,758.8,147.6,110
221,222,122.6,618.3,147.4,110
222,223,111.8,605.6,147.4,110
223,224,111.8,609.4,147.5,110
224,225,114.8,956.9,148.7,110
225,226,121.6,958.7,148.8,110
226,227,123.1,653.2,148.6,110
227,228,112.5,717.5,149.8,110
228,229,115.9,664.9,149.2,110
229,230,112.4,838.9,149.9,110
230,231,110.4,661.2,149.3,110
231,232,111.8,717.4,149.5,110
232,233,110.7,718.3,149.6,110
233,234,111.4,942.8,152.0,110
234,235,112.2,751.2,151.1,110
235,236,111.7,497.8,151.2,110
236,237,112.5,468.3,150.8,110
237,238,114.2,822.1,150.7,110
238,239,112.0,838.8,150.7,110
239,240,111.8,443.0,151.5,110
240,241,114.1,490.3,151.9,110
241,242,134.9,808.9,150.7,110
242,243,132.8,564.5,151.8,110
243,244,119.4,820.1,151.0,110
244,245,135.1,639.7,153.6,110
245,246,152.2,517.3,152.1,110
246,247,136.6,613.8,151.7,110
247,248,159.7,727.0,152.0,110
248,249,135.2,521.2,151.8,110
249,250,165.4,725.4,154.3,110


==> csv_data/mountain_car_policy_selection.csv <==
i,episodes,policy1,policy2,policy3
0,1,0.31288711288711285,0.37362637362637363,0.3134865134865135
1,2,0.2859411391065001,0.42372432775778107,0.29033453313571883
2,3,0.2712948517940718,0.4628185127405096,0.26588663546541863
3,4,0.25595995588360054,0.49987274115551034,0.24416730296088912
4,5,0.24142757172848145,0.5143456962911127,0.2442267319804059
5,6,0.2307077169132347,0.533186725309876,0.2361055577768892
6,7,0.22758573668780258,0.5367832549260244,0.2356310083861731
7,8,0.22208401109941633,0.5676968711128122,0.21021911778777153
8,9,0.21741815935762812,0.5713403335392216,0.21124150710315007
9,10,0.2113334306995764,0.5793778297064407,0.20928873959398278
10,11,0.20312854228066196,0.5917025617773747,0.20516889594196328
11,12,0.20692158760890608,0.5919651500484027,0.20111326234269117
12,13,0.1958682008368201,0.5998953974895398,0.20423640167364016
13,14,0.18814075921307843,0.6126350789692436,0.19922416181767805
14,15,0.1986820428336079,0.5967051070840198,0.20461285008237232
15,16,0.20581356498496492,0.6107584363514869,0.18342799866354828
16,17,0.1919070512820513,0.6113782051282051,0.1967147435897436
17,18,0.19432548179871517,0.6167023554603854,0.18897216274089934
18,19,0.19175027870680042,0.6109253065774805,0.19732441471571904
19,20,0.18227990970654628,0.6202031602708804,0.19751693002257337
20,21,0.19024651661307607,0.6232583065380493,0.18649517684887457
21,22,0.1842105263157895,0.6361161524500909,0.1796733212341198
22,23,0.18943396226415096,0.6362264150943396,0.17433962264150946
23,24,0.17624020887728462,0.6492602262837249,0.17449956483899046
24,25,0.17024128686327078,0.6403038427167114,0.18945487042001785
25,26,0.18338683788121993,0.6392455858747994,0.17736757624398075
26,27,0.18912947414935924,0.6288113124171454,0.18205921343349538
27,28,0.18245125348189414,0.6508820798514391,0.16666666666666666
28,29,0.19688598694123555,0.6248116524359618,0.17830236062280258
29,30,0.1732570239334027,0.649843912591051,0.17689906347554632
30,31,0.17059426229508196,0.6490778688524591,0.18032786885245905
31,32,0.17612809315866085,0.6360989810771471,0.1877729257641922
32,33,0.17722772277227725,0.6366336633663366,0.18613861386138617
33,34,0.17819590481460987,0.6225788599889319,0.19922523519645824
34,35,0.17153888582460014,0.6541643684500827,0.17429674572531717
35,36,0.1633251833740831,0.6601466992665037,0.1765281173594132
36,37,0.17539267015706808,0.6566317626527051,0.16797556719022688
37,38,0.17541717541717544,0.6455026455026455,0.1790801790801791
38,39,0.1653846153846154,0.6572649572649573,0.17735042735042736
39,40,0.17291531997414347,0.6635423400129282,0.16354234001292822
40,41,0.16190241498275015,0.6757023164120257,0.16239526860522427
41,42,0.16368078175895764,0.6592019543973942,0.1771172638436482
42,43,0.14930555555555558,0.6846064814814815,0.16608796296296297
43,44,0.16380368098159512,0.6754601226993866,0.16073619631901842
44,45,0.16099249855741488,0.6803231390652048,0.15868436237738026
45,46,0.1655786350148368,0.6646884272997032,0.16973293768545994
46,47,0.15714285714285717,0.6777777777777778,0.1650793650793651
47,48,0.16887816646562123,0.6726980297547246,0.15842380377965418
48,49,0.15394456289978678,0.6861407249466951,0.15991471215351813
49,50,0.15956439393939395,0.6770833333333334,0.16335227272727273
50,51,0.16394306800210862,0.6620980495519241,0.17395888244596733
51,52,0.15401184706515889,0.6806677436725903,0.16532040926225094
52,53,0.14248479582971327,0.6754995655951346,0.18201563857515202
53,54,0.16802906448683014,0.6825613079019074,0.14940962761126247
54,55,0.13802509547190397,0.7315875613747953,0.13038734315330058
55,56,0.16354044548651814,0.6852286049237983,0.15123094958968344
56,57,0.14366837024417942,0.6927881885292446,0.1635434412265758
57,58,0.15492170022371363,0.6895973154362416,0.15548098434004473
58,59,0.15866741953698477,0.6911349520045172,0.15019762845849804
59,60,0.1566892243623113,0.6840187402394586,0.15929203539823011
60,61,0.14854894244958192,0.6817511067388097,0.16969995081160846
61,62,0.14914118139924593,0.699204021784667,0.15165479681608715
62,63,0.1456896551724138,0.6987068965517242,0.1556034482758621
63,64,0.1464063886424135,0.7018633540372671,0.15173025732031947
64,65,0.14189189189189189,0.6858108108108109,0.1722972972972973
65,66,0.14316939890710384,0.710928961748634,0.1459016393442623
66,67,0.14783586284429454,0.7178189994378864,0.13434513771781897
67,68,0.14125700062227753,0.7149968886123211,0.1437461107654014
68,69,0.13386273397617698,0.7214974475326148,0.14463981849120816
69,70,0.15379581151832458,0.7028795811518325,0.14332460732984292
70,71,0.1448234590065829,0.7055655296229804,0.14961101137043686
71,72,0.15925058548009366,0.7037470725995316,0.1370023419203747
72,73,0.14522821576763487,0.7030231179608774,0.15174866627148786
73,74,0.13923267326732672,0.7134900990099009,0.14727722772277227
74,75,0.14423657211828605,0.7036813518406759,0.15208207604103802
75,76,0.14605263157894735,0.7118421052631579,0.14210526315789473
76,77,0.13500305436774587,0.7318265119120341,0.13317043372021992
77,78,0.12669126691266913,0.7127921279212792,0.16051660516605168
78,79,0.1453104359313078,0.7225891677675033,0.1321003963011889
79,80,0.14717477003942178,0.7089356110381078,0.1438896189224704
80,81,0.13890717577353523,0.7360105332455562,0.12508229098090848
81,82,0.1552062868369352,0.7144728225278324,0.13032089063523247
82,83,0.15012886597938144,0.7023195876288659,0.14755154639175255
83,84,0.14037347070186734,0.7050869285254346,0.154539600772698
84,85,0.12689173457508732,0.7369033760186262,0.13620488940628636
85,86,0.13984168865435356,0.7295514511873351,0.13060686015831136
86,87,0.14295168762409002,0.7101257445400397,0.1469225678358703
87,88,0.13267326732673268,0.737953795379538,0.1293729372937294
88,89,0.13678010471204186,0.7270942408376962,0.13612565445026178
89,90,0.14696276943174397,0.713259307642064,0.13977792292619204
90,91,0.14341846758349702,0.7131630648330058,0.14341846758349702
91,92,0.15323645970937913,0.7192866578599736,0.12747688243064728
92,93,0.13962765957446807,0.733377659574468,0.12699468085106383
93,94,0.13740959894806046,0.7192636423405654,0.14332675871137407
94,95,0.12663185378590078,0.739556135770235,0.13381201044386423
95,96,0.13150867823765022,0.7409879839786383,0.12750333778371165
96,97,0.13642297650130547,0.7154046997389034,0.14817232375979114
97,98,0.13686967910936476,0.7190569744597249,0.1440733464309103
98,99,0.13161375661375663,0.7248677248677249,0.14351851851851852
99,100,0.13294422827496755,0.732166018158236,0.13488975356679636
100,101,0.12842242503259452,0.7392438070404173,0.13233376792698825
101,102,0.131939908556499,0.7341606792945787,0.1338994121489223
102,103,0.1552298467688208,0.7101932045303131,0.1345769487008661
103,104,0.13100724160631994,0.7406188281764319,0.1283739302172482
104,105,0.12903225806451613,0.749835418038183,0.12113232389730084
105,106,0.13932291666666666,0.7278645833333334,0.1328125
106,107,0.13009198423127466,0.7536136662286466,0.11629434954007885
107,108,0.1323529411764706,0.7433155080213905,0.12433155080213905
108,109,0.12858094603597603,0.7508327781479014,0.12058627581612259
109,110,0.11772486772486772,0.7334656084656084,0.14880952380952378
110,111,0.12491781722550954,0.7554240631163709,0.11965811965811966
111,112,0.133422281521014,0.7464976651100734,0.1200800533689126
112,113,0.1408730158730159,0.7228835978835979,0.13624338624338625
113,114,0.1197882197220384,0.7478491065519524,0.13236267372600927
114,115,0.12709030100334448,0.7491638795986622,0.12374581939799331
115,116,0.13043478260869565,0.7451505016722408,0.12441471571906355
116,117,0.1302048909451421,0.7415730337078651,0.1282220753469927
117,118,0.11155644622578488,0.7661990647962591,0.12224448897795591
118,119,0.11965240641711229,0.7540106951871658,0.12633689839572193
119,120,0.11721366376423308,0.7535164099129269,0.1292699263228399
120,121,0.11928429423459244,0.7455268389662028,0.13518886679920475
121,122,0.1347047113470471,0.7398805573988055,0.1254147312541473
122,123,0.12070128118678355,0.7700606877950102,0.10923803101820635
123,124,0.11349899261249159,0.7689724647414372,0.11752854264607118
124,125,0.12064343163538875,0.754691689008043,0.12466487935656838
125,126,0.12300531914893617,0.7613031914893617,0.11569148936170211
126,127,0.11510312707917499,0.7465069860279441,0.1383898868928809
127,128,0.1406666666666667,0.7393333333333334,0.12
128,129,0.130609511051574,0.7468184862692565,0.12257200267916946
129,130,0.11436170212765956,0.776595744680851,0.10904255319148935
130,131,0.12642905178211164,0.7511768661735038,0.12239408204438468
131,132,0.12639894667544435,0.7590520078999341,0.11454904542462145
132,133,0.12778505897771952,0.7483617300131062,0.1238532110091743
133,134,0.12251655629139073,0.762251655629139,0.1152317880794702
134,135,0.12639894667544438,0.7537853851217907,0.11981566820276499
135,136,0.10442828816920026,0.774619960343688,0.1209517514871117
136,137,0.13054830287206265,0.7630548302872062,0.10639686684073106
137,138,0.12839179351422897,0.7518199867637326,0.1197882197220384
138,139,0.11965811965811966,0.7593688362919132,0.12097304404996712
139,140,0.11652402896642529,0.7544437129690587,0.12903225806451615
140,141,0.1283739302172482,0.7557603686635944,0.11586570111915735
141,142,0.10599078341013825,0.7722185648452929,0.1217906517445688
142,143,0.11067708333333331,0.7701822916666665,0.11914062499999999
143,144,0.11664482306684143,0.755570117955439,0.12778505897771952
144,145,0.13306982872200265,0.7740447957839263,0.09288537549407115
145,146,0.10617120106171202,0.7730590577305906,0.12076974120769741
146,147,0.10033222591362126,0.7813953488372093,0.11827242524916944
147,148,0.12075718015665796,0.7597911227154046,0.11945169712793732
148,149,0.11756935270805813,0.7754293262879789,0.10700132100396301
149,150,0.11752988047808766,0.7709163346613546,0.11155378486055778
150,151,0.11548731642189586,0.7703604806408545,0.11415220293724966
151,152,0.1160477453580902,0.770557029177719,0.11339522546419101
152,153,0.12113055181695828,0.7678331090174966,0.11103633916554509
153,154,0.1087673038892551,0.7699406723796967,0.1212920237310481
154,155,0.10927152317880795,0.7741721854304636,0.11655629139072848
155,156,0.12165775401069519,0.7620320855614974,0.11631016042780748
156,157,0.12400530503978778,0.7572944297082228,0.11870026525198937
157,158,0.10740493662441629,0.7851901267511674,0.10740493662441629
158,159,0.12125249833444371,0.7681545636242505,0.11059293804130581
159,160,0.12584118438761777,0.753028263795424,0.12113055181695828
160,161,0.11405835543766579,0.7652519893899206,0.1206896551724138
161,162,0.10759075907590758,0.788118811881188,0.10429042904290428
162,163,0.10875331564986736,0.7758620689655172,0.11538461538461536
163,164,0.12267904509283818,0.7758620689655172,0.10145888594164455
164,165,0.10039370078740158,0.7952755905511811,0.10433070866141732
165,166,0.11477572559366754,0.7836411609498681,0.10158311345646438
166,167,0.11500330469266358,0.7680105750165236,0.11698612029081296
167,168,0.10994075049374588,0.7860434496379197,0.10401579986833444
168,169,0.10985352862849533,0.784953395472703,0.10519307589880159
169,170,0.10589013898080742,0.7802779616148247,0.11383189940436797
170,171,0.106,0.7893333333333333,0.10466666666666666
171,172,0.10515740120562626,0.7742799732083054,0.12056262558606834
172,173,0.09866666666666665,0.7793333333333332,0.12199999999999998
173,174,0.10416666666666669,0.797715053763441,0.09811827956989248
174,175,0.08316430020283976,0.8187964841108857,0.09803921568627451
175,176,0.11445783132530121,0.784471218206158,0.10107095046854082
176,177,0.1086369770580297,0.7820512820512822,0.10931174089068826
177,178,0.10351826792963464,0.7909336941813261,0.10554803788903923
178,179,0.09933333333333333,0.806,0.09466666666666666
179,180,0.11044176706827309,0.7824631860776439,0.107095046854083
180,181,0.10743243243243243,0.7891891891891891,0.10337837837837838
181,182,0.11828687967369136,0.7831407205982326,0.09857239972807615
182,183,0.10554803788903926,0.7787550744248986,0.11569688768606227
183,184,0.125,0.7566844919786097,0.11831550802139038
184,185,0.09556313993174062,0.8088737201365188,0.09556313993174062
185,186,0.09338786639400136,0.8009543285616906,0.10565780504430812
186,187,0.11951384199864956,0.7724510465901419,0.10803511141120865
187,188,0.09717662508207486,0.7997373604727512,0.10308601444517401
188,189,0.08637873754152824,0.8119601328903655,0.10166112956810631
189,190,0.10053981106612686,0.786774628879892,0.11268556005398112
190,191,0.11254237288135595,0.7871186440677965,0.10033898305084746
191,192,0.10234113712374582,0.8066889632107023,0.09096989966555184
192,193,0.08920187793427231,0.7987927565392354,0.11200536552649229
193,194,0.08938172043010753,0.7936827956989246,0.11693548387096772
194,195,0.10040431266846361,0.7998652291105122,0.09973045822102426
195,196,0.09514170040485828,0.7914979757085019,0.11336032388663966
196,197,0.10515740120562625,0.7789685197588747,0.115874079035499
197,198,0.10494652406417113,0.7827540106951871,0.11229946524064172
198,199,0.09694555112881806,0.797476759628154,0.10557768924302789
199,200,0.09918478260869566,0.7948369565217392,0.10597826086956523
200,201,0.1000667111407605,0.8058705803869246,0.09406270847231488
201,202,0.10252996005326231,0.7749667110519307,0.1225033288948069
202,203,0.10109289617486339,0.8039617486338798,0.09494535519125682
203,204,0.08446866485013624,0.8113079019073568,0.10422343324250681
204,205,0.10677618069815195,0.7973990417522245,0.09582477754962355
205,206,0.11058344640434192,0.7978290366350067,0.09158751696065129
206,207,0.0960108181203516,0.8187964841108858,0.08519269776876269
207,208,0.09885675857431067,0.8049764626765299,0.09616677874915938
208,209,0.10827168796234028,0.8049764626765299,0.08675184936112978
209,210,0.09598366235534378,0.8005445881552077,0.10347174948944862
210,211,0.10148849797023003,0.8071718538565629,0.09133964817320703
211,212,0.10601915184678523,0.7845417236662108,0.10943912448700412
212,213,0.09863945578231292,0.8068027210884353,0.0945578231292517
213,214,0.09604904632152587,0.8058583106267029,0.09809264305177111
214,215,0.10176390773405701,0.8120759837177749,0.08616010854816826
215,216,0.1085219707057257,0.7989347536617842,0.09254327563249
216,217,0.09010840108401084,0.8136856368563685,0.09620596205962059
217,218,0.09871534820824882,0.8059499661933739,0.09533468559837728
218,219,0.09879032258064514,0.8017473118279569,0.09946236559139784
219,220,0.11028416779431664,0.7956698240866035,0.09404600811907983
220,221,0.1016260162601626,0.8021680216802168,0.09620596205962059
221,222,0.10379918588873813,0.8073270013568521,0.08887381275440977
222,223,0.1078697421981004,0.7971506105834464,0.09497964721845319
223,224,0.09084745762711864,0.8067796610169492,0.1023728813559322
224,225,0.0941492938802959,0.8177538668459987,0.08809683927370546
225,226,0.0967741935483871,0.8138440860215053,0.08938172043010753
226,227,0.08748317631224765,0.8236877523553163,0.08882907133243607
227,228,0.09078771695594126,0.8110814419225635,0.09813084112149534
228,229,0.09048257372654155,0.817024128686327,0.09249329758713136
229,230,0.0913942628418946,0.8212141427618413,0.08739159439626419
230,231,0.0984594775619558,0.8144675150703282,0.08707300736771602
231,232,0.07692307692307693,0.8187290969899665,0.10434782608695652
232,233,0.09157754010695188,0.8188502673796791,0.089572192513369
233,234,0.10526315789473684,0.7848684210526315,0.10986842105263157
234,235,0.09463931171409663,0.8027796161482462,0.10258107213765719
235,236,0.09325396825396826,0.8035714285714286,0.10317460317460318
236,237,0.09549071618037135,0.809681697612732,0.09482758620689655
237,238,0.0875912408759124,0.8042468480424684,0.1081619110816191
238,239,0.08095554080955542,0.8102189781021898,0.10882548108825481
239,240,0.0858085808580858,0.8231023102310231,0.0910891089108911
240,241,0.09282422646477947,0.8202764976958526,0.08689927583936802
241,242,0.08759124087591241,0.8161911081619111,0.09621765096217652
242,243,0.09486166007905139,0.8083003952569171,0.09683794466403163
243,244,0.0913907284768212,0.8165562913907285,0.09205298013245033
244,245,0.09049479166666667,0.8079427083333334,0.1015625
245,246,0.094017094017094,0.8152531229454305,0.09072978303747534
246,247,0.1061305207646671,0.8029004614370467,0.09096901779828609
247,248,0.08223684210526316,0.8263157894736842,0.09144736842105264
248,249,0.08695652173913045,0.8076416337285903,0.10540184453227933
249,250,0.09786130913804278,0.8139987038237201,0.08813998703823721


==> csv_data/treasure.csv <==
i,DQN_time,DQN_treasure,DQN_time_time,DQN_time_treasure,DQN_tre_time,DQN_tre_treasure,DWL_time,DWL_treasure,DWL_pure_time,DWL_pure_treasure
0,10.922,15.9,11.163,0.0,7.949999999999999,24.0212,5.912000000000001,49.426,12.3568,4.3264


==> csv_data/treasure_episode_results.csv <==
i,DQN_time_time,DQN_time_tre,DQN_tre_time,DQN_tre_tre,DQN_time,DQN_tre,DWL_time,DWL_tre
0,-13.28,1.28,-8.52,1.36,-4,1,-9.16,1.0
1,-10.72,1.72,-9.56,1.08,-6,1,-15.04,1.84
2,-5.32,1.24,-6.52,1.16,-7,1,-8.16,1.76
3,-10.64,1.32,-10.8,1.44,-8,1,-8.92,1.92
4,-8.08,1.24,-8.8,1.56,-7,1,-6.84,1.56
5,-10.32,1.2,-7.2,1.48,-8,1,-5.32,1.48
6,-4.16,1.08,-5.64,1.48,-5,1,-7.16,3.32
7,-8.2,1.12,-7.96,1.96,-6,1,-7.44,1.16
8,-9.4,3.48,-6.68,2.04,-3,1,-5.4,1.16
9,-9.8,1.8,-3.6,1.2,-4,1,-4.52,1.48
10,-7.8,1.04,-11.32,1.28,-4,1,-8.28,2.24
11,-7.44,1.04,-4.4,1.12,-5,1,-7.68,1.2
12,-15.52,1.12,-6.4,1.52,-6,1,-6.2,1.92
13,-10.68,1.76,-7.76,1.0,-5,1,-4.72,1.56
14,-10.76,1.28,-4.56,1.24,-3,1,-7.48,2.52
15,-9.4,1.0,-4.48,1.4,-4,1,-5.92,1.76
16,-10.28,1.56,-7.48,2.16,-6,1,-2.68,1.0
17,-7.92,1.08,-2.88,1.08,-8,1,-6.68,1.0
18,-8.24,1.0,-5.2,1.28,-5,1,-5.04,1.16
19,-7.56,1.28,-5.48,1.12,-5,1,-6.88,1.52
20,-8.4,1.28,-7.64,2.6,-10,2,-11.16,2.64
21,-8.64,1.32,-6.64,2.28,-3,1,-5.52,2.08
22,-12.28,1.52,-9.96,4.0,-5,1,-4.24,1.12
23,-8.84,1.32,-5.64,1.32,-4,1,-6.88,3.04
24,-8.24,1.32,-5.12,1.72,-5,1,-6.64,2.24
25,-7.72,1.08,-2.96,1.72,-3,1,-4.44,1.24
26,-10.6,1.44,-6.6,2.16,-4,1,-9.36,3.24
27,-7.88,2.08,-4.44,1.48,-6,1,-6.16,1.12
28,-8.12,1.12,-2.96,1.08,-4,1,-5.12,1.24
29,-9.2,1.52,-6.92,2.8,-5,1,-7.72,2.48
30,-10.52,1.16,-8.76,2.56,-3,1,-6.28,1.16
31,-5.84,1.24,-6.72,3.04,-3,1,-6.84,1.88
32,-6.64,1.12,-6.68,1.56,-3,1,-5.92,1.2
33,-5.56,1.96,-4.84,1.2,-5,2,-6.64,2.04
34,-9.88,1.04,-5.6,2.36,-6,2,-7.68,2.12
35,-9.88,1.2,-8.08,2.72,-3,1,-3.68,1.12
36,-6.08,1.2,-6.52,4.0,-3,1,-4.48,1.2
37,-9.56,1.2,-4.16,2.32,-2,1,-5.2,1.32
38,-7.92,1.32,-3.24,1.2,-6,1,-4.08,1.76
39,-8.64,3.12,-5.6,1.6,-5,2,-9.32,1.16
40,-7.04,1.84,-4.96,1.6,-5,1,-9.24,3.56
41,-8.0,1.32,-2.8,1.6,-3,1,-4.72,1.08
42,-11.56,1.36,-4.04,1.76,-5,1,-6.88,3.04
43,-6.48,1.28,-4.92,2.84,-2,1,-4.24,1.28
44,-8.08,1.72,-3.96,1.72,-4,1,-9.8,2.88
45,-9.84,1.6,-2.36,1.08,-4,2,-8.56,1.6
46,-9.08,2.04,-3.84,2.2,-2,1,-11.32,5.12
47,-12.96,1.32,-4.96,2.84,-3,1,-8.84,1.64
48,-7.92,1.12,-6.12,3.24,-3,2,-8.84,3.56
49,-5.68,1.0,-4.48,2.8,-4,1,-12.04,7.6
50,-14.16,2.32,-5.68,2.32,-4,1,-15.08,5.96
51,-7.04,1.32,-3.8,2.28,-2,1,-17.8,7.16
52,-11.16,1.12,-5.56,2.16,-4,2,-17.92,9.92
53,-9.32,1.28,-7.32,4.24,-5,1,-12.48,9.76
54,-8.36,1.36,-3.32,1.4,-6,2,-25.52,11.92
55,-10.76,1.76,-3.52,1.6,-5,2,-15.0,7.24
56,-6.2,1.12,-7.04,4.2,-3,1,-13.72,11.04
57,-5.28,1.2,-5.84,2.8,-7,2,-24.2,9.8
58,-11.8,1.92,-4.64,3.44,-3,2,-14.52,10.68
59,-12.52,1.76,-4.52,2.84,-3,1,-18.08,12.12
60,-8.4,2.48,-6.0,3.44,-5,1,-18.12,8.0
61,-5.92,1.16,-6.16,4.08,-8,3,-17.48,14.96
62,-14.52,2.24,-15.0,7.52,-12,6,-17.08,15.44
63,-7.6,1.04,-9.8,4.56,-14,5,-11.92,9.68
64,-9.04,0.96,-14.36,8.48,-12,6,-16.0,15.92
65,-6.56,1.68,-16.92,10.36,-10,5,-12.64,6.36
66,-7.0,1.08,-12.72,8.4,-11,6,-12.2,10.08
67,-7.08,1.32,-15.4,11.24,-9,5,-9.24,7.6
68,-9.8,1.08,-13.04,8.48,-13,7,-11.68,9.76
69,-6.24,1.24,-8.6,6.8,-13,9,-10.32,4.84
70,-10.72,1.32,-14.88,11.28,-9,5,-9.68,3.44
71,-11.4,1.68,-13.76,8.52,-9,5,-11.72,6.2
72,-9.92,1.56,-16.88,12.68,-11,4,-13.08,8.48
73,-5.4,1.28,-15.8,11.2,-10,4,-14.2,8.28
74,-9.84,1.96,-14.04,12.2,-14,9,-13.52,8.68
75,-13.56,1.8,-14.32,12.48,-11,5,-8.92,7.0
76,-7.92,2.0,-13.64,10.96,-9,6,-9.04,4.32
77,-11.84,2.32,-16.32,14.8,-12,8,-8.76,7.72
78,-11.52,1.12,-11.56,10.96,-11,9,-11.88,7.44
79,-10.24,1.52,-14.48,10.92,-14,11,-10.12,4.68
80,-10.28,1.84,-14.12,14.28,-8,5,-11.32,10.6
81,-13.6,2.24,-13.48,13.36,-11,8,-8.24,4.4
82,-11.64,1.32,-14.04,13.36,-8,5,-7.52,4.96
83,-13.64,1.24,-14.24,13.04,-10,6,-11.12,4.72
84,-13.28,1.8,-13.64,14.2,-9,7,-8.48,3.2
85,-10.6,1.12,-8.84,10.12,-11,10,-10.72,7.84
86,-6.0,1.12,-13.04,13.04,-10,6,-8.08,5.64
87,-6.2,1.04,-13.16,14.12,-12,10,-8.12,3.24
88,-12.8,1.08,-13.4,15.88,-9,8,-10.96,2.84
89,-9.32,1.6,-14.28,15.84,-13,10,-8.96,3.16
90,-7.0,1.4,-14.0,14.2,-11,10,-7.88,4.88
91,-10.6,1.04,-13.6,15.08,-8,7,-8.36,5.4
92,-7.96,1.12,-12.4,15.4,-12,11,-9.04,5.24
93,-10.08,1.84,-12.8,14.64,-9,9,-9.36,3.96
94,-7.0,1.2,-13.04,13.88,-11,9,-8.32,4.36
95,-6.24,1.24,-12.64,14.04,-9,9,-8.48,3.72
96,-5.96,1.08,-11.4,14.4,-8,7,-7.76,2.96
97,-5.96,1.16,-13.6,16.44,-10,8,-7.92,3.32
98,-7.68,1.12,-12.44,14.68,-8,8,-9.4,3.2
99,-6.92,1.28,-12.44,14.16,-11,9,-6.92,3.2
100,-10.08,1.6,-13.0,18.64,-10,7,-6.48,2.52
101,-5.76,1.24,-11.96,16.32,-10,9,-7.76,2.96
102,-8.48,1.16,-13.28,18.12,-10,10,-7.2,3.36
103,-6.8,1.52,-11.4,17.84,-7,5,-11.36,4.68
104,-8.6,1.28,-12.56,16.12,-10,9,-7.24,2.6
105,-7.76,1.04,-14.16,22.2,-7,5,-9.56,5.76
106,-7.08,1.12,-12.8,16.56,-9,8,-8.2,4.24
107,-7.6,1.12,-12.68,25.96,-9,10,-6.92,4.08
108,-6.72,1.16,-11.6,17.68,-9,8,-5.76,2.4
109,-9.28,1.2,-11.96,22.72,-8,8,-6.4,2.44
110,-8.56,1.16,-12.52,21.0,-8,8,-7.48,3.08
111,-6.16,1.24,-11.32,18.28,-10,8,-7.04,4.12
112,-12.72,1.76,-16.28,38.56,-10,11,-6.36,3.0
113,-6.88,1.24,-18.12,44.12,-8,8,-6.08,3.0
114,-11.96,1.6,-17.68,43.64,-8,8,-6.52,3.68
115,-9.72,1.52,-17.4,42.04,-9,8,-8.6,5.0
116,-5.92,1.12,-18.48,42.88,-9,10,-6.16,3.6
117,-8.56,1.64,-18.84,48.08,-10,11,-6.6,4.28
118,-10.52,1.68,-16.36,41.96,-10,10,-7.04,4.56
119,-11.28,1.12,-15.28,41.4,-10,11,-5.8,2.08
120,-9.36,2.0,-16.72,43.64,-8,10,-5.88,3.52
121,-7.52,1.0,-15.68,38.36,-9,11,-7.76,5.16
122,-6.28,1.24,-15.72,39.52,-9,11,-4.68,2.24
123,-8.16,1.16,-15.08,39.0,-10,10,-5.8,2.96
124,-5.68,1.28,-17.6,45.92,-7,8,-6.08,4.12
125,-4.72,1.2,-17.32,42.56,-8,10,-6.08,4.64
126,-6.48,1.04,-15.04,39.92,-9,11,-5.96,2.36
127,-12.6,1.12,-16.48,45.6,-8,10,-6.28,4.04
128,-9.44,1.76,-15.96,46.08,-9,12,-5.76,4.16
129,-11.68,1.56,-16.16,44.52,-11,14,-5.72,4.56
130,-8.88,1.32,-15.0,45.32,-9,12,-5.2,3.0
131,-9.72,2.12,-17.68,50.0,-9,10,-8.52,5.32
132,-8.32,1.24,-14.2,38.92,-11,13,-7.76,5.72
133,-8.32,1.2,-16.76,46.16,-10,12,-7.12,6.0
134,-13.44,1.08,-15.72,44.36,-9,10,-5.96,3.72
135,-10.52,1.24,-15.6,44.2,-10,13,-5.4,3.4
136,-8.52,1.24,-16.92,48.64,-9,12,-6.2,5.6
137,-9.2,1.04,-16.12,45.8,-9,11,-6.4,4.64
138,-9.84,1.28,-16.16,47.6,-9,11,-5.96,3.6
139,-8.52,1.16,-15.04,41.8,-10,13,-6.32,5.8
140,-14.92,1.44,-14.32,40.04,-9,12,-6.28,4.88
141,-8.72,1.52,-15.68,46.24,-9,13,-5.08,3.48
142,-8.48,1.52,-15.12,44.72,-8,11,-5.28,2.36
143,-5.36,1.16,-16.4,50.0,-9,11,-4.96,3.44
144,-6.24,1.08,-15.36,48.04,-9,13,-6.68,6.88
145,-7.04,1.4,-16.12,44.6,-9,13,-5.24,3.64
146,-8.24,1.2,-14.44,44.16,-10,12,-4.36,2.12
147,-5.6,1.08,-15.0,45.04,-10,12,-6.28,5.56
148,-11.96,1.16,-13.56,40.56,-11,13,-5.08,3.36
149,-7.44,1.28,-16.08,46.68,-11,14,-3.28,2.08
150,-7.36,1.2,-16.68,48.2,-10,13,-3.92,2.68
151,-5.04,1.16,-15.84,48.04,-9,12,-5.44,3.44
152,-6.16,1.12,-15.64,48.08,-9,11,-5.44,4.96
153,-7.08,1.2,-16.08,45.64,-11,14,-5.36,4.76
154,-11.2,1.24,-15.48,48.04,-10,14,-3.52,3.12
155,-9.04,1.24,-16.16,50.0,-10,14,-4.2,3.48
156,-15.44,1.36,-15.28,48.04,-10,13,-3.92,3.88
157,-9.76,1.88,-15.88,48.64,-11,15,-5.12,3.44
158,-12.68,1.12,-14.56,44.2,-11,14,-5.48,3.84
159,-9.2,1.52,-16.76,45.36,-10,14,-3.84,2.64
160,-10.12,1.2,-15.4,42.92,-10,14,-5.52,3.88
161,-8.52,1.4,-15.04,42.32,-10,12,-3.76,3.04
162,-6.04,1.72,-16.84,48.64,-11,13,-5.16,4.8
163,-9.0,1.16,-16.24,47.04,-10,12,-4.56,3.84
164,-9.64,1.08,-15.48,46.16,-11,13,-6.4,6.32
165,-4.32,1.0,-16.2,48.32,-11,14,-5.08,4.92
166,-6.88,1.2,-15.0,48.2,-10,15,-6.72,7.28
167,-8.72,1.2,-15.6,47.28,-11,13,-3.8,3.24
168,-6.52,3.12,-15.84,48.04,-11,13,-4.8,4.92
169,-11.08,1.72,-14.76,44.76,-10,14,-3.88,2.36
170,-12.0,1.52,-17.04,47.04,-10,14,-4.48,4.64
171,-5.12,1.04,-14.24,44.12,-10,15,-4.8,4.88
172,-14.24,1.12,-15.04,45.32,-11,13,-3.72,3.4
173,-9.12,1.4,-15.32,46.68,-10,13,-4.72,4.12
174,-7.44,1.48,-16.48,46.68,-10,14,-4.2,3.12
175,-9.84,1.48,-17.2,50.0,-11,15,-4.52,3.32
176,-5.48,1.08,-16.48,48.64,-11,12,-3.72,2.72
177,-9.68,1.04,-15.84,50.0,-9,12,-4.4,3.2
178,-9.8,1.48,-15.08,46.36,-10,11,-6.76,6.24
179,-7.68,1.12,-14.08,42.76,-10,15,-3.6,2.08
180,-6.96,1.12,-15.52,46.08,-11,14,-5.8,4.64
181,-8.76,1.16,-15.08,44.12,-9,12,-6.32,5.0
182,-7.92,1.24,-15.92,48.64,-10,13,-5.48,4.64
183,-10.72,1.6,-16.52,48.04,-10,14,-6.48,7.0
184,-5.28,1.32,-15.32,45.0,-11,15,-5.92,4.64
185,-7.08,1.2,-15.16,45.0,-11,15,-6.88,5.56
186,-11.24,1.52,-15.52,44.28,-9,12,-5.72,4.64
187,-9.88,1.28,-14.16,42.24,-10,14,-6.96,6.92
188,-6.52,1.2,-17.16,50.0,-10,13,-5.76,5.08
189,-8.4,1.32,-15.44,48.12,-11,14,-6.64,5.2
190,-10.68,1.2,-14.72,42.76,-11,14,-5.72,4.56
191,-7.12,1.2,-14.72,44.56,-11,14,-7.32,6.92
192,-8.12,1.36,-14.88,42.32,-10,12,-3.72,1.76
193,-7.84,1.2,-15.44,45.16,-10,12,-5.12,4.48
194,-8.84,1.2,-15.32,48.04,-11,13,-6.52,5.24
195,-8.56,1.32,-16.72,48.04,-10,13,-5.24,4.64
196,-6.44,1.64,-14.44,44.2,-10,13,-4.48,3.84
197,-9.92,1.76,-14.92,44.12,-10,12,-6.36,6.32
198,-6.56,1.16,-13.8,41.2,-11,13,-4.76,3.88
199,-8.24,1.12,-14.68,40.52,-11,13,-4.44,3.32


==> csv_data/treasure_pareto.csv <==
i,time,treasure
0,19,1
1,17,2
2,15,3
3,13,5
4,12,8
5,11,16
6,7,24
7,6,50
8,3,74
9,1,124

